Reinforcement Learning for Batch Bioprocess Optimization

Bioprocesses have received a lot of attention to produce clean and sustainable alternatives to fossil-based materials. However, they are generally difficult to optimize due to their unsteady-state operation modes and stochastic behaviours. Furthermore, biological systems are highly complex, therefore plant-model mismatch is often present. To address the aforementioned challenges we propose a Reinforcement learning based optimization strategy for batch processes. In this work, we applied the Policy Gradient method from batch-to-batch to update a control policy parametrized by a recurrent neural network. We assume that a preliminary process model is available, which is exploited to obtain a preliminary optimal control policy. Subsequently, this policy is updatedbased on measurements from thetrueplant. The capabilities of our proposed approach were tested on three case studies (one of which is nonsmooth) using a more complex process model for thetruesystemembedded with adequate process disturbance. Lastly, we discussed the advantages and disadvantages of this strategy compared against current existing approaches such as nonlinear model predictive control.

==> readme.txt <==
This package is based on the ESCAPE 25 LaTeX template by Heinz A Preisig,
Chem Eng, NTNU, Trondheim, Norway, heinz.preisig@chemeng.ntnu.no

The ESCAPE 25 template can be found here:
http://www.pse2015escape25.dk/files/ESCAPE25.zip

This package contains

* readme.txt      (this file)
* escape29.sty    (ESCAPE 29 style file)
* left_eq.sty     (equation style file)
* elsart-harv.bst (bibliography style)
* example.tex     (sample TeX file)
* example.bib     (sample BibTeX file)
* example.pdf     (sample pdf file generated from corresponding TeX file)
* F_drop.eps      (sample eps graphics)

10/10/2018, Tony Kiss (The University of Manchester / University of Twente)
ESCAPE-29, 16-19 June 2019, Eindhoven, The Netherlands
info@escape29.nl

